An Algorithm for Exact Numerical Age-of-Information Evaluation in Multi-Agent Systems

We present an algorithm for the numerical evaluation of the state-space distribution of an Age-of-Information network. Given enough computational resources, the evaluation can be performed to an arbitrary high precision. An Age-of-Information network is described by a vector of natural numbers, that track how outdated status information from various agents is. Our algorithm yields the means to determine any moment of the corresponding stochastic process. This can be extremely valuable for cases in which the network consists of controllers that communicate with one another, as it potentially allows for less conservative control behavior. It also enables the comparison of different policies regarding their performance (minimizing the average Age-of-Information) to a much more accurate degree than was possible before. This is illustrated using the conventional MaxWeight policy and the optimal policy. We also validate and compare the algorithm with Monte-Carlo-Simulations.

==> data_difma_p06_q02.txt <==
x   y   z
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
0	10	0
0	11	0
0	12	0
0	13	0
0	14	0
0	15	0
0	16	0
0	17	0
0	18	0
0	19	0

1	0	0
1	1	0
1	2	0.000183326
1	3	0.000282326
1	4	2.61302e-05
1	5	0.000274809
1	6	0.000155666
1	7	3.33689e-07
1	8	0.000202609
1	9	0.000256917
1	10	9.32334e-05
1	11	1.295e-05
1	12	0.000122228
1	13	7.29088e-05
1	14	2.95629e-05
1	15	7.87352e-05
1	16	5.95849e-05
1	17	1.77661e-05
1	18	1.37224e-05
1	19	1.8889e-05

2	0	0
2	1	0.00026849
2	2	0
2	3	8.41302e-05
2	4	0.000337261
2	5	5.59042e-05
2	6	0.000173047
2	7	7.63327e-05
2	8	0.000113467
2	9	0.000132687
2	10	0.000311534
2	11	2.61867e-05
2	12	2.316e-05
2	13	6.71826e-05
2	14	3.5927e-05
2	15	2.92503e-05
2	16	4.27882e-05
2	17	1.84679e-05
2	18	8.61287e-06
2	19	1.6778e-05

3	0	0
3	1	0.000257359
3	2	0.000187596
3	3	0
3	4	5.34521e-05
3	5	8.39042e-05
3	6	5.47617e-05
3	7	5.47628e-05
3	8	4.0661e-06
3	9	9.21737e-05
3	10	6.31498e-05
3	11	0.000174627
3	12	6.74931e-06
3	13	1.528e-06
3	14	0.000130146
3	15	2.29416e-05
3	16	4.36003e-05
3	17	1.38305e-05
3	18	4.77428e-06
3	19	1.37097e-05

4	0	0
4	1	7.01738e-05
4	2	0.000135344
4	3	4.68384e-05
4	4	0
4	5	4.73809e-05
4	6	3.23835e-06
4	7	9.69048e-05
4	8	0.000239105
4	9	9.28265e-05
4	10	6.47389e-05
4	11	8.89198e-05
4	12	0.000138502
4	13	1.19995e-05
4	14	2.40224e-05
4	15	8.61169e-05
4	16	7.55328e-06
4	17	4.80802e-05
4	18	6.10645e-05
4	19	4.58058e-06

5	0	0
5	1	6.22487e-06
5	2	5.76695e-05
5	3	3.11374e-05
5	4	8.31354e-05
5	5	0
5	6	1.20477e-05
5	7	9.04661e-07
5	8	5.73619e-05
5	9	5.82421e-05
5	10	3.61306e-05
5	11	2.69554e-06
5	12	0.000132568
5	13	0.000152001
5	14	1.83996e-05
5	15	2.08179e-05
5	16	2.38935e-05
5	17	1.06426e-05
5	18	2.42642e-05
5	19	8.72516e-05

6	0	0
6	1	2.42638e-05
6	2	2.589e-05
6	3	1.55322e-05
6	4	2.8055e-05
6	5	1.64541e-05
6	6	0
6	7	1.68191e-05
6	8	2.76382e-05
6	9	4.03448e-05
6	10	5.14969e-05
6	11	1.83478e-05
6	12	2.63218e-05
6	13	8.40272e-05
6	14	0.000109601
6	15	2.40179e-07
6	16	2.88729e-05
6	17	5.37148e-05
6	18	5.68591e-06
6	19	4.9887e-06

7	0	0
7	1	4.32461e-05
7	2	1.42945e-05
7	3	8.15599e-06
7	4	3.03871e-05
7	5	3.0422e-05
7	6	2.37817e-05
7	7	0
7	8	7.67238e-06
7	9	1.43448e-05
7	10	1.19379e-05
7	11	3.71988e-05
7	12	5.33911e-06
7	13	4.67129e-06
7	14	4.81087e-06
7	15	2.72402e-05
7	16	6.69608e-06
7	17	1.21491e-05
7	18	3.36859e-05
7	19	5.94873e-06

8	0	0
8	1	3.55132e-06
8	2	1.64984e-05
8	3	2.51178e-05
8	4	1.12624e-05
8	5	8.44516e-06
8	6	1.07688e-05
8	7	3.88734e-06
8	8	0
8	9	4.53106e-06
8	10	6.06211e-06
8	11	6.97517e-06
8	12	3.47949e-06
8	13	1.13357e-05
8	14	2.73149e-06
8	15	1.25244e-05
8	16	9.30394e-06
8	17	2.52157e-06
8	18	7.45966e-06
8	19	1.94744e-05

9	0	0
9	1	1.8587e-05
9	2	3.97948e-06
9	3	1.89994e-05
9	4	2.12471e-05
9	5	3.70496e-06
9	6	8.57807e-06
9	7	8.29249e-06
9	8	1.06451e-05
9	9	0
9	10	1.24204e-08
9	11	7.02485e-06
9	12	3.80994e-06
9	13	8.08205e-07
9	14	1.21343e-05
9	15	1.8926e-06
9	16	1.99026e-06
9	17	7.52158e-06
9	18	5.39138e-06
9	19	9.18387e-06



==> data_incma_p06_q02.txt <==
x   y   z
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
0	10	0
0	11	0
0	12	0
0	13	0
0	14	0
0	15	0
0	16	0
0	17	0
0	18	0
0	19	0

1	0	0
1	1	0
1	2	0.0593071
1	3	0.0592081
1	4	0.02377
1	5	0.037799
1	6	0.026496
1	7	0.010661
1	8	0.018682
1	9	0.018045
1	10	0.00702201
1	11	0.00613401
1	12	0.00837201
1	13	0.003227
1	14	0.00566201
1	15	0.004104
1	16	0.003174
1	17	0.001228
1	18	0.002134
1	19	0.000867001

2	0	0
2	1	0.048343
2	2	0
2	3	0.023712
2	4	0.047255
2	5	0.018981
2	6	0.030286
2	7	0.021245
2	8	0.00864201
2	9	0.014975
2	10	0.014542
2	11	0.00566601
2	12	0.00492
2	13	0.00666701
2	14	0.002604
2	15	0.004524
2	16	0.003263
2	17	0.00251
2	18	0.000988001
2	19	0.001713

3	0	0
3	1	0.025306
3	2	0.019257
3	3	0
3	4	0.00946501
3	5	0.018953
3	6	0.00756001
3	7	0.024422
3	8	0.017053
3	9	0.00691501
3	10	0.012023
3	11	0.011559
3	12	0.004547
3	13	0.003919
3	14	0.00541001
3	15	0.002089
3	16	0.003599
3	17	0.00259
3	18	0.001998
3	19	0.000811001

4	0	0
4	1	0.012236
4	2	0.01009
4	3	0.00773101
4	4	0
4	5	0.00376
4	6	0.00761801
4	7	0.002949
4	8	0.00998601
4	9	0.00673001
4	10	0.00552301
4	11	0.00958001
4	12	0.00924601
4	13	0.003631
4	14	0.003158
4	15	0.00431
4	16	0.001682
4	17	0.002866
4	18	0.002122
4	19	0.00159

5	0	0
5	1	0.00670101
5	2	0.004924
5	3	0.004059
5	4	0.003028
5	5	0
5	6	0.001535
5	7	0.003045
5	8	0.001161
5	9	0.003957
5	10	0.002693
5	11	0.002186
5	12	0.003735
5	13	0.00743801
5	14	0.002896
5	15	0.002528
5	16	0.003403
5	17	0.001341
5	18	0.002307
5	19	0.001736

6	0	0
6	1	0.0028
6	2	0.002657
6	3	0.001931
6	4	0.001608
6	5	0.001228
6	6	0
6	7	0.000626001
6	8	0.001246
6	9	0.000447
6	10	0.001611
6	11	0.00111
6	12	0.000847001
6	13	0.001463
6	14	0.003024
6	15	0.001166
6	16	0.000974001
6	17	0.002757
6	18	0.001087
6	19	0.00187

7	0	0
7	1	0.001762
7	2	0.001144
7	3	0.001065
7	4	0.000809001
7	5	0.000624001
7	6	0.000474
7	7	0
7	8	0.000236
7	9	0.000473
7	10	0.000183
7	11	0.000661001
7	12	0.000442
7	13	0.000354
7	14	0.000614001
7	15	0.001193
7	16	0.000473
7	17	0.000389
7	18	0.001115
7	19	0.000871001

8	0	0
8	1	0.000689001
8	2	0.000704001
8	3	0.000477
8	4	0.000418
8	5	0.000303
8	6	0.000251
8	7	0.000203
8	8	0
8	9	0.000102
8	10	0.000201
8	11	7.10001e-05
8	12	0.000253
8	13	0.000186
8	14	0.000137
8	15	0.000235
8	16	0.000457
8	17	0.000184
8	18	0.000153
8	19	0.000452

9	0	0
9	1	0.000442
9	2	0.000281
9	3	0.000294
9	4	0.000202
9	5	0.000168
9	6	0.000116
9	7	0.000113
9	8	6.90001e-05
9	9	0
9	10	3.9e-05
9	11	8.50001e-05
9	12	3.5e-05
9	13	9.90001e-05
9	14	8.20001e-05
9	15	5.40001e-05
9	16	0.000101
9	17	0.000179
9	18	8.00001e-05
9	19	5.50001e-05



==> data_mw_vs_op.txt <==
x   y   z
0	0	0
0	1	0.0183604
0	2	0.0448677
0	3	0.0703612
0	4	0.0935199
0	5	0.115569
0	6	0.135512
0	7	0.155122
0	8	0.173255

1	0	0.0183604
1	1	0
1	2	0.00685802
1	3	0.0248052
1	4	0.034693
1	5	0.0572673
1	6	0.0698719
1	7	0.0946686
1	8	0.0955213

2	0	0.0448677
2	1	0.00685802
2	2	0
2	3	0.00298017
2	4	0.0100427
2	5	0.0323602
2	6	0.0361705
2	7	0.0405659
2	8	0.072536

3	0	0.0703612
3	1	0.0248052
3	2	0.00298017
3	3	0
3	4	0.00121019
3	5	0.00903063
3	6	0.0102285
3	7	0.041622
3	8	0.0395025

4	0	0.0935199
4	1	0.034693
4	2	0.0100427
4	3	0.00121019
4	4	0
4	5	0.000351765
4	6	0.0021326
4	7	0.00843823
4	8	0.00867239

5	0	0.115569
5	1	0.0572673
5	2	0.0323602
5	3	0.00903063
5	4	0.000351765
5	5	0
5	6	6.44905e-05
5	7	0.00230863
5	8	0.00954405

6	0	0.135512
6	1	0.0698719
6	2	0.0361705
6	3	0.0102285
6	4	0.0021326
6	5	6.44905e-05
6	6	0
6	7	4.97067e-06
6	8	0.000169765

7	0	0.155122
7	1	0.0946686
7	2	0.0405659
7	3	0.041622
7	4	0.00843823
7	5	0.00230863
7	6	4.97067e-06
7	7	0
7	8	0

8	0	0.173255
8	1	0.0955213
8	2	0.072536
8	3	0.0395025
8	4	0.00867239
8	5	0.00954405
8	6	0.000169765
8	7	0
8	8	0

==> data_non_smooth_decay.txt <==
x	mw_incma	mw_proma	op_incma	op_proma
90	18.1227	18.1617	15.0185303	15.01488263
91	18.1093	18.1093	14.9852392	14.98547146
92	18.0772	18.063	14.94783889	14.95658238
93	17.9988	18.0167	14.94448464	14.92825774
94	17.969	17.9746	14.88851299	14.90047553
95	18.1082	18.1109	14.87570629	14.87323867
96	18.0438	18.07	14.83528478	14.84650451
97	18.0384	18.0391	14.83630888	14.82034546
98	18.0018	18.0013	14.81217038	14.79473669
99	17.9811	17.9588	14.77752158	14.76954524


==> data_proma_p06_q02.txt <==
x   y   z
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
0	10	0
0	11	0
0	12	0
0	13	0
0	14	0
0	15	0
0	16	0
0	17	0
0	18	0
0	19	0

1	0	0
1	1	0
1	2	0.0594904
1	3	0.0594904
1	4	0.0237962
1	5	0.0380738
1	6	0.0266517
1	7	0.0106607
1	8	0.0188846
1	9	0.0177881
1	10	0.00711524
1	11	0.00612106
1	12	0.00824978
1	13	0.00329991
1	14	0.00569157
1	15	0.00402527
1	16	0.00311442
1	17	0.00124577
1	18	0.00212028
1	19	0.000848112

2	0	0
2	1	0.0486115
2	2	0
2	3	0.0237962
2	4	0.0475923
2	5	0.0190369
2	6	0.0304591
2	7	0.0213214
2	8	0.00852854
2	9	0.0151077
2	10	0.0142305
2	11	0.00569219
2	12	0.00489684
2	13	0.00659982
2	14	0.00263993
2	15	0.00455325
2	16	0.00322022
2	17	0.00249153
2	18	0.000996614
2	19	0.00169622

3	0	0
3	1	0.0255634
3	2	0.0194446
3	3	0
3	4	0.00951846
3	5	0.0190369
3	6	0.00761477
3	7	0.0243673
3	8	0.0170571
3	9	0.00682283
3	10	0.0120862
3	11	0.0113844
3	12	0.00455375
3	13	0.00391748
3	14	0.00527986
3	15	0.00211194
3	16	0.0036426
3	17	0.00257617
3	18	0.00199323
3	19	0.000797291

4	0	0
4	1	0.0121658
4	2	0.0102254
4	3	0.00777785
4	4	0
4	5	0.00380738
4	6	0.00761477
4	7	0.00304591
4	8	0.0097469
4	9	0.00682283
4	10	0.00545827
4	11	0.00966893
4	12	0.00910751
4	13	0.003643
4	14	0.00313398
4	15	0.00422389
4	16	0.00168955
4	17	0.00291408
4	18	0.00206094
4	19	0.00159458

5	0	0
5	1	0.00670723
5	2	0.00486634
5	3	0.00409014
5	4	0.00311114
5	5	0
5	6	0.00152295
5	7	0.00304591
5	8	0.00121836
5	9	0.00389876
5	10	0.00272913
5	11	0.00218331
5	12	0.00386757
5	13	0.00728601
5	14	0.0029144
5	15	0.00250718
5	16	0.00337911
5	17	0.00135164
5	18	0.00233127
5	19	0.00164875

6	0	0
6	1	0.00282427
6	2	0.00268289
6	3	0.00194653
6	4	0.00163606
6	5	0.00124446
6	6	0
6	7	0.000609182
6	8	0.00121836
6	9	0.000487345
6	10	0.0015595
6	11	0.00109165
6	12	0.000873323
6	13	0.00154703
6	14	0.0029144
6	15	0.00116576
6	16	0.00100287
6	17	0.00270329
6	18	0.00108132
6	19	0.00186501

7	0	0
7	1	0.00171876
7	2	0.00112971
7	3	0.00107316
7	4	0.000778614
7	5	0.000654423
7	6	0.000497782
7	7	0
7	8	0.000243673
7	9	0.000487345
7	10	0.000194938
7	11	0.000623802
7	12	0.000436661
7	13	0.000349329
7	14	0.000618811
7	15	0.00116576
7	16	0.000466304
7	17	0.00040115
7	18	0.00108132
7	19	0.000865052

8	0	0
8	1	0.000692552
8	2	0.000687502
8	3	0.000451883
8	4	0.000429263
8	5	0.000311445
8	6	0.000261769
8	7	0.000199113
8	8	0
8	9	9.7469e-05
8	10	0.000194938
8	11	7.79752e-05
8	12	0.000249521
8	13	0.000174665
8	14	0.000139732
8	15	0.000247525
8	16	0.000466304
8	17	0.000186522
8	18	0.00016046
8	19	0.000432526

9	0	0
9	1	0.000423413
9	2	0.000277021
9	3	0.000275001
9	4	0.000180753
9	5	0.000171705
9	6	0.000124578
9	7	0.000104708
9	8	7.96451e-05
9	9	0
9	10	3.89876e-05
9	11	7.79752e-05
9	12	3.11901e-05
9	13	9.98083e-05
9	14	6.98658e-05
9	15	5.58927e-05
9	16	9.90098e-05
9	17	0.000186522
9	18	7.46087e-05
9	19	6.41839e-05



==> data_proma_p09_q01_mw.txt <==
x   y   z
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
0	10	0
0	11	0
0	12	0
0	13	0
0	14	0
0	15	0
0	16	0
0	17	0
0	18	0
0	19	0
0	20	0
0	21	0
0	22	0
0	23	0
0	24	0
0	25	0
0	26	0
0	27	0
0	28	0
0	29	0
0	30	0
0	31	0
0	32	0
0	33	0
0	34	0
0	35	0
0	36	0
0	37	0
0	38	0
0	39	0

1	0	0
1	1	0
1	2	0.036356
1	3	0.036356
1	4	0.036356
1	5	0.036356
1	6	0.036356
1	7	0.036356
1	8	0.036356
1	9	0.036356
1	10	0.036356
1	11	0.0036356
1	12	0.0298119
1	13	0.00592603
1	14	0.0247402
1	15	0.00727411
1	16	0.020767
1	17	0.00796873
1	18	0.0176182
1	19	0.00821648
1	20	0.000821648
1	21	0.0129258
1	22	0.0072824
1	23	0.00132722
1	24	0.00955563
1	25	0.00626443
1	26	0.00159399
1	27	0.00712545
1	28	0.00527931
1	29	0.000527931
1	30	0.00109861
1	31	0.00478487
1	32	0.00394225
1	33	0.0007406
1	34	0.000794857
1	35	0.00321884
1	36	0.00290839
1	37	0.000776747
1	38	7.76747e-05
1	39	0.000477122

2	0	0
2	1	0.0245592
2	2	0
2	3	0.0036356
2	4	0.0036356
2	5	0.0036356
2	6	0.0036356
2	7	0.0036356
2	8	0.0036356
2	9	0.0036356
2	10	0.0036356
2	11	0.0327204
2	12	0.00327204
2	13	0.0268307
2	14	0.00533342
2	15	0.0222662
2	16	0.00654669
2	17	0.0186903
2	18	0.00717185
2	19	0.0158563
2	20	0.00739483
2	21	0.000739483
2	22	0.0116332
2	23	0.00655416
2	24	0.0011945
2	25	0.00860007
2	26	0.00563799
2	27	0.00143459
2	28	0.00641291
2	29	0.00475138
2	30	0.000475138
2	31	0.000988747
2	32	0.00430638
2	33	0.00354802
2	34	0.00066654
2	35	0.000715371
2	36	0.00289695
2	37	0.00261755
2	38	0.000699072
2	39	6.99072e-05

3	0	0
3	1	0.00982014
3	2	0.00245592
3	3	0
3	4	0.00036356
3	5	0.00036356
3	6	0.00036356
3	7	0.00036356
3	8	0.00036356
3	9	0.00036356
3	10	0.00036356
3	11	0.00036356
3	12	0.00327204
3	13	0.000327204
3	14	0.00268307
3	15	0.000533342
3	16	0.00222662
3	17	0.000654669
3	18	0.00186903
3	19	0.000717185
3	20	0.0142707
3	21	0.00665535
3	22	0.000665535
3	23	0.0104699
3	24	0.00589874
3	25	0.00107505
3	26	0.00774006
3	27	0.00507419
3	28	0.00129113
3	29	0.00577162
3	30	0.00427624
3	31	0.000427624
3	32	0.000889873
3	33	0.00387574
3	34	0.00319322
3	35	0.000599886
3	36	0.000643834
3	37	0.00260726
3	38	0.0023558
3	39	0.000629165

4	0	0
4	1	0.00365318
4	2	0.000982014
4	3	0.000245592
4	4	0
4	5	3.6356e-05
4	6	3.6356e-05
4	7	3.6356e-05
4	8	3.6356e-05
4	9	3.6356e-05
4	10	3.6356e-05
4	11	3.6356e-05
4	12	3.6356e-05
4	13	0.000327204
4	14	3.27204e-05
4	15	0.000268307
4	16	5.33342e-05
4	17	0.000222662
4	18	6.54669e-05
4	19	0.000186903
4	20	7.17185e-05
4	21	0.00142707
4	22	0.000665535
4	23	6.65535e-05
4	24	0.00104699
4	25	0.000589874
4	26	0.000107505
4	27	0.000774006
4	28	0.000507419
4	29	0.00116202
4	30	0.00519445
4	31	0.00384862
4	32	0.000384862
4	33	0.000800885
4	34	0.00348817
4	35	0.0028739
4	36	0.000539898
4	37	0.000579451
4	38	0.00234653
4	39	0.00212022

5	0	0
5	1	0.00145858
5	2	0.000365318
5	3	9.82014e-05
5	4	2.45592e-05
5	5	0
5	6	3.6356e-06
5	7	3.6356e-06
5	8	3.6356e-06
5	9	3.6356e-06
5	10	3.6356e-06
5	11	3.6356e-06
5	12	3.6356e-06
5	13	3.6356e-06
5	14	3.27204e-05
5	15	3.27204e-06
5	16	2.68307e-05
5	17	5.33342e-06
5	18	2.22662e-05
5	19	6.54669e-06
5	20	1.86903e-05
5	21	7.17185e-06
5	22	0.000142707
5	23	6.65535e-05
5	24	6.65535e-06
5	25	0.000104699
5	26	5.89874e-05
5	27	1.07505e-05
5	28	7.74006e-05
5	29	5.07419e-05
5	30	0.000116202
5	31	0.000519445
5	32	0.000384862
5	33	3.84862e-05
5	34	8.00885e-05
5	35	0.000348817
5	36	0.00028739
5	37	5.39898e-05
5	38	0.000521506
5	39	0.00211188

6	0	0
6	1	0.000517905
6	2	0.000145858
6	3	3.65318e-05
6	4	9.82014e-06
6	5	2.45592e-06
6	6	0
6	7	3.6356e-07
6	8	3.6356e-07
6	9	3.6356e-07
6	10	3.6356e-07
6	11	3.6356e-07
6	12	3.6356e-07
6	13	3.6356e-07
6	14	3.6356e-07
6	15	3.27204e-06
6	16	3.27204e-07
6	17	2.68307e-06
6	18	5.33342e-07
6	19	2.22662e-06
6	20	6.54669e-07
6	21	1.86903e-06
6	22	7.17185e-07
6	23	1.42707e-05
6	24	6.65535e-06
6	25	6.65535e-07
6	26	1.04699e-05
6	27	5.89874e-06
6	28	1.07505e-06
6	29	7.74006e-06
6	30	5.07419e-06
6	31	1.16202e-05
6	32	5.19445e-05
6	33	3.84862e-05
6	34	3.84862e-06
6	35	8.00885e-06
6	36	3.48817e-05
6	37	2.8739e-05
6	38	5.39898e-06
6	39	5.21506e-05

7	0	0
7	1	0.00022651
7	2	5.17905e-05
7	3	1.45858e-05
7	4	3.65318e-06
7	5	9.82014e-07
7	6	2.45592e-07
7	7	0
7	8	3.6356e-08
7	9	3.6356e-08
7	10	3.6356e-08
7	11	3.6356e-08
7	12	3.6356e-08
7	13	3.6356e-08
7	14	3.6356e-08
7	15	3.6356e-08
7	16	3.27204e-07
7	17	3.27204e-08
7	18	2.68307e-07
7	19	5.33342e-08
7	20	2.22662e-07
7	21	6.54669e-08
7	22	1.86903e-07
7	23	7.17185e-08
7	24	1.42707e-06
7	25	6.65535e-07
7	26	6.65535e-08
7	27	1.04699e-06
7	28	5.89874e-07
7	29	1.07505e-07
7	30	7.74006e-07
7	31	5.07419e-07
7	32	1.16202e-06
7	33	5.19445e-06
7	34	3.84862e-06
7	35	3.84862e-07
7	36	8.00885e-07
7	37	3.48817e-06
7	38	2.8739e-06
7	39	5.39898e-07



==> data_proma_p09_q01_op.txt <==
x   y   z
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
0	9	0
0	10	0
0	11	0
0	12	0
0	13	0
0	14	0
0	15	0
0	16	0
0	17	0
0	18	0
0	19	0
0	20	0
0	21	0
0	22	0
0	23	0
0	24	0
0	25	0
0	26	0
0	27	0
0	28	0
0	29	0
0	30	0
0	31	0
0	32	0
0	33	0
0	34	0
0	35	0
0	36	0
0	37	0
0	38	0
0	39	0

1	0	0
1	1	0
1	2	0.0604488
1	3	0.00604488
1	4	0.049568
1	5	0.00985316
1	6	0.0411354
1	7	0.00411354
1	8	0.00759431
1	9	0.0307472
1	10	0.00607349
1	11	0.000607349
1	12	0.00504336
1	13	0.0206775
1	14	0.00605257
1	15	0.00100374
1	16	0.000100374
1	17	0.00298809
1	18	0.0125087
1	19	0.00482485
1	20	0.00107518
1	21	0.000166788
1	22	1.66788e-05
1	23	0.00158966
1	24	0.0068066
1	25	0.00324478
1	26	0.000895875
1	27	0.000178225
1	28	1.78225e-05
1	29	9.75968e-06
1	30	0.000761306
1	31	0.00333171
1	32	0.00188514
1	33	0.000617008
1	34	0.000146946
1	35	2.3219e-05
1	36	2.3219e-06
1	37	4.43341e-06
1	38	0.000328161
1	39	0.00146701

2	0	0
2	1	0.0295512
2	2	0
2	3	0.054404
2	4	0.0054404
2	5	0.0446112
2	6	0.00886784
2	7	0.0370219
2	8	0.00370219
2	9	0.00683488
2	10	0.0276724
2	11	0.00546614
2	12	0.000546614
2	13	0.00453902
2	14	0.0186098
2	15	0.00544731
2	16	0.000903365
2	17	9.03365e-05
2	18	0.00268928
2	19	0.0112578
2	20	0.00434237
2	21	0.000967665
2	22	0.000150109
2	23	1.50109e-05
2	24	0.0014307
2	25	0.00612594
2	26	0.00292031
2	27	0.000806287
2	28	0.000160403
2	29	1.60403e-05
2	30	8.78371e-06
2	31	0.000685176
2	32	0.00299854
2	33	0.00169663
2	34	0.000555307
2	35	0.000132251
2	36	2.08971e-05
2	37	2.08971e-06
2	38	3.99007e-06
2	39	0.000295345

3	0	0
3	1	0.0161505
3	2	0.00295512
3	3	0
3	4	0.0054404
3	5	0.00054404
3	6	0.00446112
3	7	0.00798106
3	8	0.0333197
3	9	0.00333197
3	10	0.00615139
3	11	0.0249052
3	12	0.00491953
3	13	0.000491953
3	14	0.00408512
3	15	0.0167488
3	16	0.00490258
3	17	0.000813028
3	18	8.13028e-05
3	19	0.00242035
3	20	0.010132
3	21	0.00390813
3	22	0.000870898
3	23	0.000135098
3	24	1.35098e-05
3	25	0.00128763
3	26	0.00551335
3	27	0.00262828
3	28	0.000725659
3	29	0.000144363
3	30	1.44363e-05
3	31	7.90534e-06
3	32	0.000616658
3	33	0.00269868
3	34	0.00152696
3	35	0.000499777
3	36	0.000119026
3	37	1.88074e-05
3	38	1.88074e-06
3	39	3.59106e-06

4	0	0
4	1	0.0100722
4	2	0.00161505
4	3	0.000295512
4	4	0
4	5	0.00054404
4	6	5.4404e-05
4	7	0.000446112
4	8	0.000798106
4	9	0.00333197
4	10	0.000333197
4	11	0.00553625
4	12	0.0224147
4	13	0.00442757
4	14	0.000442757
4	15	0.00367661
4	16	0.0150739
4	17	0.00441232
4	18	0.000731726
4	19	7.31726e-05
4	20	0.00217832
4	21	0.00911884
4	22	0.00351732
4	23	0.000783808
4	24	0.000121589
4	25	1.21589e-05
4	26	0.00115886
4	27	0.00496201
4	28	0.00236545
4	29	0.000653093
4	30	0.000129926
4	31	1.29926e-05
4	32	7.1148e-06
4	33	0.000554992
4	34	0.00242881
4	35	0.00137427
4	36	0.000449799
4	37	0.000107123
4	38	1.69267e-05
4	39	1.69267e-06

5	0	0
5	1	0.00578282
5	2	0.00100722
5	3	0.000161505
5	4	2.95512e-05
5	5	0
5	6	5.4404e-05
5	7	5.4404e-06
5	8	4.46112e-05
5	9	7.98106e-05
5	10	0.000333197
5	11	3.33197e-05
5	12	0.000553625
5	13	0.00224147
5	14	0.000442757
5	15	4.42757e-05
5	16	0.00330895
5	17	0.0135665
5	18	0.00397109
5	19	0.000658553
5	20	6.58553e-05
5	21	0.00196049
5	22	0.00820696
5	23	0.00316559
5	24	0.000705428
5	25	0.00010943
5	26	1.0943e-05
5	27	0.00104298
5	28	0.00446581
5	29	0.0021289
5	30	0.000587783
5	31	0.000116934
5	32	1.16934e-05
5	33	6.40332e-06
5	34	0.000499493
5	35	0.00218593
5	36	0.00123684
5	37	0.000404819
5	38	9.6411e-05
5	39	1.5234e-05

6	0	0
6	1	0.00304744
6	2	0.000578282
6	3	0.000100722
6	4	1.61505e-05
6	5	2.95512e-06
6	6	0
6	7	5.4404e-06
6	8	5.4404e-07
6	9	4.46112e-06
6	10	7.98106e-06
6	11	3.33197e-05
6	12	3.33197e-06
6	13	5.53625e-05
6	14	0.000224147
6	15	4.42757e-05
6	16	4.42757e-06
6	17	0.000330895
6	18	0.00135665
6	19	0.000397109
6	20	6.58553e-05
6	21	6.58553e-06
6	22	0.00176444
6	23	0.00738626
6	24	0.00284903
6	25	0.000634885
6	26	9.84867e-05
6	27	9.84867e-06
6	28	0.00093868
6	29	0.00401923
6	30	0.00191601
6	31	0.000529005
6	32	0.00010524
6	33	1.0524e-05
6	34	5.76299e-06
6	35	0.000449544
6	36	0.00196734
6	37	0.00111316
6	38	0.000364337
6	39	8.67699e-05

7	0	0
7	1	0.00146939
7	2	0.000304744
7	3	5.78282e-05
7	4	1.00722e-05
7	5	1.61505e-06
7	6	2.95512e-07
7	7	0
7	8	5.4404e-07
7	9	5.4404e-08
7	10	4.46112e-07
7	11	7.98106e-07
7	12	3.33197e-06
7	13	3.33197e-07
7	14	5.53625e-06
7	15	2.24147e-05
7	16	4.42757e-06
7	17	4.42757e-07
7	18	3.30895e-05
7	19	0.000135665
7	20	3.97109e-05
7	21	6.58553e-06
7	22	6.58553e-07
7	23	0.000176444
7	24	0.000738626
7	25	0.000284903
7	26	6.34885e-05
7	27	9.84867e-06
7	28	8.8638e-06
7	29	0.000844812
7	30	0.00361731
7	31	0.00172441
7	32	0.000476105
7	33	9.47163e-05
7	34	9.47163e-06
7	35	5.18669e-06
7	36	0.000404589
7	37	0.00177061
7	38	0.00100184
7	39	0.000327903



==> figs/dec_maps.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dec_maps.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.4488189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.625,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dec_maps.pdf}}%
    \put(0.125,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.06818182,0.10227273){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.35227273,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.05681818,0.48863636){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}35\end{tabular}}}}%
    \put(0.85227273,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}14\\\end{tabular}}}}%
    \put(0.05681818,0.85227273){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}70\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dec_maps.pdf}}%
    \put(0.06818182,0.92045455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.52272727,0.27272727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MW\end{tabular}}}}%
    \put(0.75,0.55681818){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}OP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dec_maps.pdf}}%
    \put(0.96590909,0.04545455){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$x$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/general_recursion.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'general_recursion.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.4488189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.96590909,0.04545455){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{general_recursion.pdf}}%
    \put(0.69318182,0.27272727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x'(4) = 2$\end{tabular}}}}%
    \put(0.125,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.18181818,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.06818182,0.10227273){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.06818182,0.15909091){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.57954545,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.08752668,0.55681818){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.23863636,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.29545455,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.35227273,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.40909091,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.46590909,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0.06818182,0.21590909){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.06818182,0.27272727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.06818182,0.32954545){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.69318182,0.32954545){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x'(5) = 3$\end{tabular}}}}%
    \put(0.06818182,0.38636364){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.06818182,0.44318182){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{general_recursion.pdf}}%
    \put(0.69318182,0.38636364){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x'(6) = 3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{general_recursion.pdf}}%
    \put(0.45454545,0.72727273){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Delta(x) > 0$\end{tabular}}}}%
    \put(0.06818182,0.92045455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.63636364,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{x}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{general_recursion.pdf}}%
    \put(0.06818182,0.84090909){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{y}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/mw_recursion.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mw_recursion.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.4488189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mw_recursion.pdf}}%
    \put(0.06818182,0.92045455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.125,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.18181818,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.06818182,0.10227273){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.06818182,0.15909091){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.08752662,0.55681818){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.23863636,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.29545455,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.06818182,0.21590909){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.06818182,0.27272727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.06818182,0.32954545){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.06818182,0.38636364){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mw_recursion.pdf}}%
    \put(0.06818182,0.84090909){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{y}$\end{tabular}}}}%
    \put(0.46590909,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{x}$\end{tabular}}}}%
    \put(0.40909091,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.96590909,0.04545455){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$x$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/wave_explanation.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c870879, 2021-01-15, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wave_explanation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.4488189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.96590909,0.04545455){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wave_explanation.pdf}}%
    \put(0.125,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.18181818,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.06818182,0.10227273){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.06818182,0.15909091){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}%
    \put(0.57954545,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.08752668,0.55681818){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}}%
    \put(0.23863636,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.29545455,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.35227273,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.40909091,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.46590909,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0.06818182,0.21590909){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.06818182,0.27272727){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0.06818182,0.32954545){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5\end{tabular}}}}%
    \put(0.06818182,0.38636364){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}6\end{tabular}}}}%
    \put(0.06818182,0.44318182){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}7\end{tabular}}}}%
    \put(0.06818182,0.92045455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.63636364,0.04545455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{x}$\end{tabular}}}}%
    \put(0.06818182,0.84090909){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\hat{y}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{wave_explanation.pdf}}%
  \end{picture}%
\endgroup%

